A Study on Large Language Models' Limitations in Multiple-Choice Question Answering

The widespread adoption of Large Language Models (LLMs) has become commonplace, particularly with the emergence of open-source models. More importantly, smaller models are well-suited for integration into consumer devices and are frequently employed either as standalone solutions or as subroutines in various AI tasks. Despite their ubiquitous use, there is no systematic analysis of their specific capabilities and limitations. In this study, we tackle one of the most widely used tasks - answering Multiple Choice Question (MCQ). We analyze 26 small open-source models and find that 65% of the models do not understand the task, only 4 models properly select an answer from the given choices, and only 5 of these models are choice order independent. These results are rather alarming given the extensive use of MCQ tests with these models. We recommend exercising caution and testing task understanding before using MCQ to evaluate LLMs in any field whatsoever.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> custom_old_bib.txt <==
% Use this file for citations not found in the ACL Anthology (contained in "anthology.bib").

@book{Aho:72,
    author  = {Alfred V. Aho and Jeffrey D. Ullman},
    title   = {The Theory of Parsing, Translation and Compiling},
    year    = "1972",
    volume  = "1",
    publisher = {Prentice-Hall},
    address = {Englewood Cliffs, NJ}
}

@book{APA:83,
    author  = {{American Psychological Association}},
    title   = {Publications Manual},
    year    = "1983",
    publisher = {American Psychological Association},
    address = {Washington, DC}
}

@article{Chandra:81,
	author = {Ashok K. Chandra and Dexter C. Kozen and Larry J. Stockmeyer},
	year = "1981",
	title = {Alternation},
	journal = {Journal of the Association for Computing Machinery},
	volume = "28",
	number = "1",
	pages = "114--133",
	doi = "10.1145/322234.322243",
}

@inproceedings{andrew2007scalable,
  title={Scalable training of {L1}-regularized log-linear models},
  author={Andrew, Galen and Gao, Jianfeng},
  booktitle={Proceedings of the 24th International Conference on Machine Learning},
  pages={33--40},
  year={2007},
}

@book{Gusfield:97,
    author  = {Dan Gusfield},
    title   = {Algorithms on Strings, Trees and Sequences},
    year    = "1997",
    publisher = {Cambridge University Press},
    address = {Cambridge, UK}
}

@article{rasooli-tetrault-2015,
    author    = {Mohammad Sadegh Rasooli and Joel R. Tetreault},
    title     = {Yara Parser: {A} Fast and Accurate Dependency Parser},
    journal   = {Computing Research Repository},
    volume    = {arXiv:1503.06733},
    year      = {2015},
    url       = {http://arxiv.org/abs/1503.06733},
    note    = {version 2}
}

@article{Ando2005,
	Acmid = {1194905},
	Author = {Ando, Rie Kubota and Zhang, Tong},
	Issn = {1532-4435},
	Issue_Date = {12/1/2005},
	Journal = {Journal of Machine Learning Research},
	Month = dec,
	Numpages = {37},
	Pages = {1817--1853},
	Publisher = {JMLR.org},
	Title = {A Framework for Learning Predictive Structures from Multiple Tasks and Unlabeled Data},
	Volume = {6},
	Year = {2005}
}

@misc{jiang2023mistral,
      title={Mistral 7B}, 
      author={Albert Q. Jiang and Alexandre Sablayrolles and Arthur Mensch and others},
      year={2023},
      eprint={2310.06825},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@online{MLC,
    author    = {{MLC LLM}},
    title     = {{MLC LLM}},
    year      = {2023},
    url       = {https://llm.mlc.ai/},
    howpublished = {\url{https://llm.mlc.ai/}},
    note      = {Accessed: 2023-12-31},
}

@misc{llamacpp, 
    title={llama.cpp}, 
    url={https://github.com/ggerganov/llama.cpp},
    howpublished = {\url{https://github.com/ggerganov/llama.cpp}},
    journal={github.com/ggerganov/llama.cpp}, 
    author={Gerganov, Georgi},
    year={2023}
} 

@misc{eval-harness,
  author       = {Gao, Leo and Tow, Jonathan and Abbasi, Baber and others},
  title        = {A framework for few-shot language model evaluation},
  month        = {Dec},
  year         = 2023,
  publisher    = {Zenodo},
  version      = {v0.4.0},
  doi          = {10.5281/zenodo.10256836},
  url          = {https://zenodo.org/records/10256836}
}

@misc{bigbench,
      title={Beyond the Imitation Game: Quantifying and extrapolating the capabilities of language models}, 
      author={Aarohi Srivastava and Abhinav Rastogi and et al.},
      year={2023},
      eprint={2206.04615},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{huang2023chatgpt,
      title={{ChatGPT an ENFJ, Bard an ISTJ: Empirical Study on Personalities of Large Language Models}}, 
      author={Jen Tse Huang and Wenxuan Wang and Man Ho Lam and Eric John Li and Wenxiang Jiao and Michael R. Lyu},
      year={2023},
      eprint={2305.19926},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{jiang2023evaluating,
      title={Evaluating and Inducing Personality in Pre-trained Language Models}, 
      author={Guangyuan Jiang and Manjie Xu and Song-Chun Zhu and Wenjuan Han and Chi Zhang and Yixin Zhu},
      year={2023},
      eprint={2206.07550},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{feng2023pretraining,
    title = "From Pretraining Data to Language Models to Downstream Tasks: Tracking the Trails of Political Biases Leading to Unfair {NLP} Models",
    author = "Feng, Shangbin  and
      Park, Chan Young  and
      Liu, Yuhan  and
      Tsvetkov, Yulia",
    booktitle = "Proceedings of the 61st Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = Jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.acl-long.656",
    doi = "10.18653/v1/2023.acl-long.656",
}

@misc{gupta2023investigating,
      title={Investigating the Applicability of Self-Assessment Tests for Personality Measurement of Large Language Models}, 
      author={Akshat Gupta and Xiaoyang Song and Gopala Anumanchipalli},
      year={2023},
      eprint={2309.08163},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article {Bommineni2023.03.05.23286533,
	author = {Vikas L Bommineni and Sanaea Bhagwagar and Daniel Balcarcel and others},
	title = {{Performance of ChatGPT on the MCAT: The Road to Personalized and Equitable Premedical Learning}},
	elocation-id = {2023.03.05.23286533},
	year = {2023},
	doi = {10.1101/2023.03.05.23286533},
	publisher = {Cold Spring Harbor Laboratory Press},
	URL = {https://www.medrxiv.org/content/early/2023/03/07/2023.03.05.23286533},
	eprint = {https://www.medrxiv.org/content/early/2023/03/07/2023.03.05.23286533.full.pdf},
	journal = {medRxiv}
}

@misc{wu2023comparative,
      title={A Comparative Study of Open-Source Large Language Models, GPT-4 and Claude 2: Multiple-Choice Test Taking in Nephrology}, 
      author={Sean Wu and Michael Koo and Lesley Blum and Andy Black and Liyo Kao and Fabien Scalzo and Ira Kurtz},
      year={2023},
      eprint={2308.04709},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{robinson2023leveraging,
    title={Leveraging Large Language Models for Multiple Choice Question Answering},
    author={Joshua Robinson and David Wingate},
    booktitle={The Eleventh International Conference on Learning Representations },
    year={2023},
    url={https://openreview.net/forum?id=yKbprarjc5B}
}

### On Large Language Models' Selection Bias in Multi-Choice Questions
@misc{zheng2023large,
      title={Large Language Models Are Not Robust Multiple Choice Selectors}, 
      author={Chujie Zheng and Hao Zhou and Fandong Meng and Jie Zhou and Minlie Huang},
      year={2023},
      eprint={2309.03882},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@inproceedings{wiegreffe-etal-2023-increasing,
    title = "Increasing Probability Mass on Answer Choices Does Not Always Improve Accuracy",
    author = "Wiegreffe, Sarah  and
      Finlayson, Matthew  and
      Tafjord, Oyvind  and others",
    booktitle = "Proceedings of the 2023 Conference on Empirical Methods in Natural Language Processing",
    month = Dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.emnlp-main.522",
    doi = "10.18653/v1/2023.emnlp-main.522",
}

@misc{hfeval,
    title={What’s going on with the open llm leaderboard?}, 
    url={https://huggingface.co/blog/evaluating-mmlu-leaderboard}, 
    journal={Hugging Face – The AI community building the future.}, 
    author={Fourrier, Clémentine and Habib, Nathan and Julien Launay and Wolf, Thomas}, 
    year={2023}, 
    month={Jun}
} 

@misc{NLPurr_2023, 
    title={{The Curious Case of LLM Evaluations}},
    url={https://nlpurr.github.io/posts/case-of-llm-evals/}, 
    howpublished={\url{https://nlpurr.github.io/posts/case-of-llm-evals}},
    journal={NLPurr}, 
    year={2023}, 
    month={Jun},
    author={NLPurr},
    note = {Accessed: 2023-12-31},
} 

@article{usmle, 
    title={{Comparing chatgpt and GPT-4 performance in usmle soft skill assessments}}, 
    volume={13}, 
    DOI={10.1038/s41598-023-43436-9}, 
    number={1}, 
    journal={Scientific Reports}, 
    author={Brin, Dana and Sorin, Vera and Vaid, Akhil and others}, 
    year={2023}
} 

@misc{lai2023large,
      title={Large Language Models in Law: A Survey}, 
      author={Jinqi Lai and Wensheng Gan and Jiayang Wu and Zhenlian Qi and Philip S. Yu},
      year={2023},
      eprint={2312.03718},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{gpt4-blog, 
    url={https://openai.com/research/gpt-4}, 
    title={{GPT}-4}, 
    author={OpenAI},
    note = {Accessed: 2023-12-22},
    year = 2023
} 

@article{jiang2021calibration,
    author = {Jiang, Zhengbao and Araki, Jun and Ding, Haibo and Neubig, Graham},
    title = "{How Can We Know When Language Models Know? On the Calibration of Language Models for Question Answering}",
    journal = {Transactions of the Association for Computational Linguistics},
    volume = {9},
    pages = {962-977},
    year = {2021},
    month = {Sep},
    issn = {2307-387X},
    doi = {10.1162/tacl_a_00407},
    url = {https://doi.org/10.1162/tacl\_a\_00407},
    eprint = {https://direct.mit.edu/tacl/article-pdf/doi/10.1162/tacl\_a\_00407/1962628/tacl\_a\_00407.pdf},
}

@misc{pezeshkpour2023large,
      title={Large Language Models Sensitivity to The Order of Options in Multiple-Choice Questions}, 
      author={Pouya Pezeshkpour and Estevam Hruschka},
      year={2023},
      eprint={2308.11483},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}


%%%%%%%%% MODELS %%%%%%%%%
@misc{mukherjee2023orca,
      title={Orca: Progressive Learning from Complex Explanation Traces of GPT-4}, 
      author={Subhabrata Mukherjee and Arindam Mitra and Ganesh Jawahar and Sahaj Agarwal and Hamid Palangi and Ahmed Awadallah},
      year={2023},
      eprint={2306.02707},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@online{DatabricksBlog2023DollyV2,
    author    = {Mike Conover and Matt Hayes and Ankit Mathur and others},
    title     = {{Free Dolly: Introducing the World's First Truly Open Instruction-Tuned LLM}},
    year      = {2023},
    url       = {https://www.databricks.com/blog/2023/04/12/dolly-first-open-commercially-viable-instruction-tuned-llm},
    urldate   = {2023-06-30}
}

@online{redpajamamodel,
    author    = {Together},
    title     = {{RedPajama 7B now available, instruct model outperforms all open 7B models on HELM benchmarks}},
    year      = {2023},
    url       = {https://www.together.ai/blog/redpajama-7b},
    urldate   = {2023-06-06},
    howpublished = {\url{https://www.together.ai/blog/redpajama-7b}}
}

@online{MosaicML2023Introducing,
    author    = {{MosaicML NLP Team}},
    title     = {{Introducing MPT-7B: A New Standard for Open-Source, Commercially Usable LLMs}},
    year      = {2023},
    url       = {www.mosaicml.com/blog/mpt-7b},
    note      = {Accessed: 2023-12-31},
    urldate   = {2023-03-28}
}

@article{refinedweb,
  title={The {R}efined{W}eb dataset for {F}alcon {LLM}: outperforming curated corpora with web data, and web data only},
  author={Guilherme Penedo and Quentin Malartic and Daniel Hesslow and others},
  journal={arXiv preprint arXiv:2306.01116},
  eprint={2306.01116},
  eprinttype = {arXiv},
  url={https://arxiv.org/abs/2306.01116},
  year={2023}
}

@misc{iyer2022opt,
      title={OPT-IML: Scaling Language Model Instruction Meta Learning through the Lens of Generalization}, 
      author={Iyer, Srinivasan and Lin, Xi Victoria and Pasunuru, Ramakanth and others},
      year={2022},
      eprint={2212.12017},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{luo2023wizardmath,
  title={WizardMath: Empowering Mathematical Reasoning for Large Language Models via Reinforced Evol-Instruct},
  author={Luo, Haipeng and Sun, Qingfeng and Xu, Can and others},
  journal={arXiv preprint arXiv:2308.09583},
  year={2023}
}

@misc{candel2023h2ogpt,
      title={h2oGPT: Democratizing Large Language Models}, 
      author={Arno Candel and Jon McKinney and Philipp Singer and others},
      year={2023},
      eprint={2306.08161},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{zheng2023judging,
      title={{Judging LLM-as-a-Judge with MT-Bench and Chatbot Arena}}, 
      author={Lianmin Zheng and Wei-Lin Chiang and Ying Sheng and others},
      year={2023},
      eprint={2306.05685},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{pygmalion6b,
    author={{PygmalionAI}},
    title = {PygmalionAI/pygmalion-6b},
    howpublished = {\url{https://huggingface.co/PygmalionAI/pygmalion-6b}},
    note = {Accessed: 2023-12-31},
    year = {2023}
}

@misc{pygmalion7b,
    author={{PygmalionAI}},
    year = {2023},
    title = {PygmalionAI/pygmalion-7b},
    howpublished = {\url{https://huggingface.co/PygmalionAI/pygmalion-7b}},
    note = {Accessed: 2023-12-31}
}

@misc{zephyr7b,
    title = {HuggingFaceH4/zephyr-7b-alpha},
    author = {{HuggingFaceH4}},
    howpublished = {\url{https://huggingface.co/HuggingFaceH4/zephyr-7b-alpha}},
    note = {Accessed: 2023-12-31},
    year = {2023}
}

@software{lian2023mistralorca1,
  title = {{MistralOrca: Mistral-7B Model Instruct-tuned on Filtered OpenOrcaV1 GPT-4 Dataset}},
  author = {Wing Lian and Bleys Goodson and Guan Wang and others},
  year = {2023},
  publisher = {HuggingFace},
  journal = {HuggingFace repository},
  howpublished = {\url{https://huggingface.co/Open-Orca/Mistral-7B-OpenOrca}},
}

@misc{touvron2023llama,
      title={{Llama 2: Open Foundation and Fine-Tuned Chat Models}}, 
      author={Hugo Touvron and Louis Martin and Kevin Stone and others},
      year={2023},
      eprint={2307.09288},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@software{openlm2023openllama,
  author = {Geng, Xinyang and Liu, Hao},
  title = {{OpenLLaMA: An Open Reproduction of LLaMA}},
  month = May,
  year = 2023,
  url = {https://github.com/openlm-research/open_llama}
}

@software{gptneo,
  author       = {Black, Sid and
                  Leo, Gao and
                  Wang, Phil and
                  others},
  title        = {{GPT-Neo: Large Scale Autoregressive Language 
                   Modeling with Mesh-Tensorflow}},
  month        = Mar,
  year         = 2021,
  publisher    = {Zenodo},
  version      = {1.0},
  doi          = {10.5281/zenodo.5297715},
  url          = {https://doi.org/10.5281/zenodo.5297715}
}

@misc{gptj,
  author = {Wang, Ben and Komatsuzaki, Aran},
  title = {{GPT-J-6B: A 6 Billion Parameter Autoregressive Language Model}},
  howpublished = {\url{https://github.com/kingoflolz/mesh-transformer-jax}},
  year = 2021,
  month = May
}

@misc{biderman2023pythia,
      title={{Pythia: A Suite for Analyzing Large Language Models Across Training and Scaling}}, 
      author={Stella Biderman and Hailey Schoelkopf and Quentin Anthony and others},
      year={2023},
      eprint={2304.01373},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{muennighoff2023crosslingual,
      title={Crosslingual Generalization through Multitask Finetuning}, 
      author={Niklas Muennighoff and Thomas Wang and Lintang Sutawika and others},
      year={2023},
      eprint={2211.01786},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

%%%%%%%%% MODELS %%%%%%%%%%

@proceedings{mmnlu-2022-massively,
    title = "Proceedings of the Massively Multilingual Natural Language Understanding Workshop (MMNLU-22)",
    editor = "FitzGerald, Jack  and
      Rottmann, Kay  and
      Hirschberg, Julia  and
      others",
    month = Dec,
    year = "2022",
    address = "Abu Dhabi, United Arab Emirates (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2022.mmnlu-1.0",
}


@inproceedings{khatun-brown-2023-reliability,
    title = "Reliability Check: An Analysis of {GPT}-3{'}s Response to Sensitive Topics and Prompt Wording",
    author = "Khatun, Aisha  and Brown, Daniel",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = Jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.8",
    doi = "10.18653/v1/2023.trustnlp-1.8",
}

@misc{zhou2023minigiants,
      title={Mini-Giants: "Small" Language Models and Open Source Win-Win}, 
      author={Zhengping Zhou and Lezhi Li and Xinxi Chen and Andy Li},
      year={2023},
      eprint={2307.08189},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{Ghosh_2023, title={The rise of small language models - efficient \& customizable}, url={https://medium.com/@bijit211987/the-rise-of-small-language-models-efficient-customizable-cb48ddee2aad}, journal={Medium}, publisher={Medium}, author={Ghosh, Bijit}, year={2023}, month={Nov}} 

@misc{lee2023platypus,
      title={Platypus: Quick, Cheap, and Powerful Refinement of LLMs}, 
      author={Ariel N. Lee and Cole J. Hunter and Nataniel Ruiz},
      year={2023},
      eprint={2308.07317},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@misc{Synthia13B,
  author = {Migel Tissera},
  title = {Synthia-13B: Synthetic Intelligent Agent},
  year = {2023},
  publisher = {GitHub, HuggingFace},
  journal = {GitHub repository, HuggingFace repository},
  howpublished = {\url{https://huggingface.co/migtissera/Synthia-13B}},
}

## IMPORTANT RELEVANT PAPERS:

https://arxiv.org/abs/2402.01349
Beyond the Answers: Reviewing the Rationality of Multiple Choice Question Answering for the Evaluation of Large Language Models.

https://arxiv.org/abs/2403.17752
Can multiple-choice questions really be useful in detecting the abilities of LLMs?

